The PHAROS Spectral Library: Data Processing, Spectral Reconstruction, and Uncertainty Propagation

We document the data reduction, reconstruction choices, and available uncertainty propagation underlying fifteen PHAROS stellar spectral energy distributions from 0.5 to 5000 nm. A catalogue timeline and a practical FITS guide introduce the available products, their column and extension conventions, and examples of reading, integration, and uncertainty display. Shared methods are presented once, including flux geometry, support-aware integration, X-ray likelihoods, the 2025 X/EUV luminosity relation, intrinsic Ly$\alpha$ inference, airglow treatment, spectral junctions, and covariance-aware resampling. Target sections record the adopted observations and alternatives, including spatially separated binary components, unresolved system-level EUV measurements, direct EUVE constraints, optical stellar-twin transfer, and literature-anchored cases where new spectral inference is unsupported. The distinction between native measurement errors, conditional model intervals, empirical predictive scatter, and physical-method sensitivity is maintained. Signed measurements and nonnegative irradiation products are distinguished. Each target section concludes with the final nominal spectrum and its available uncertainty bounds on common axes. This library provides the detailed provenance and interpretation needed to accompany the catalogue paper and its machine-readable products.

==> README.txt <==
PHAROS spectral library manual - Overleaf source project

Upload this ZIP with New Project > Upload Project. Set main.tex as the main
document and select XeLaTeX. All figures are supplied as PDFs. The bibliography
is generated from references.bib using natbib and pharos.bst. Overleaf runs
BibTeX automatically. For a local build: xelatex main; bibtex main;
xelatex main; xelatex main. A compiled main.bbl is also included.

The document opens with the catalogue scope and ascending age timeline,
followed by the practical FITS guide, shared methods and fifteen target sections.
The guide distinguishes target-specific columns, units, signed/irradiation
products, covariance companions, and statistical versus method-dependent bounds.
Every section and nested subsection starts with introductory text where needed.

Structure:
  main.tex                     document entry point
  sections/common.tex          scope, timeline, guide inclusion, shared methods
  sections/data_guide.tex       FITS contents and usage
  sections/product_files.tex    exact filenames for the fifteen main products
  sections/fits_example.tex     reading/integration cells shown in the manual
  sections/<target>.tex         individual reconstructions and final SED figures
  examples/PHAROS_FITS_quickstart.ipynb  portable read/integrate/plot example
  references.bib               bibliography based on the supplied BibTeX list
  pharos.bst                   author-year style with titles and DOI links
  main.bbl                     compiled bibliography for source portability
  figures/*.pdf                all timeline, diagnostic and SED figures

The notebook is optional and is not required to compile the LaTeX. Copy it beside
the selected FITS, or set FITS_FILE to that file's full path, then Run All. It
requires NumPy, Astropy and Matplotlib and writes no files. FITS files and their
covariance companions remain in the public target directories, not in this ZIP.

This bibliography revision uses PHAROS_manual (1).zip as its source and
preserves its scientific analyses, FITS guide, timeline and figures. References
come from the author-supplied references (1).bib, with verified handbook
editions, duplicate consolidation and explicit links for data and documentation.
It does not change the released spectra or uncertainty arrays.

The bibliography style is a separately named derivative of Patrick W. Daly's
plainnat.bst (natbib), under its retained LaTeX Project Public License. Changes:
initials; first three names plus et al. for more than five authors/editors;
DOI display for manual and misc entries; supplied title capitalization.
Full author lists remain in the .bib.
Upstream: https://mirrors.ctan.org/macros/latex/contrib/natbib/plainnat.bst

